DROCC: Deep Robust One-Class Classification

Classical approaches for one-class problems such as one-class SVM and isolation forest require careful feature engineering when applied to structured domains like images. State-of-the-art methods aim to leverage deep learning to learn appropriate features via two main approaches. The first approach based on predicting transformations (Golan & El-Yaniv, 2018; Hendrycks et al., 2019a) while successful in some domains, crucially depends on an appropriate domain-specific set of transformations that are hard to obtain in general. The second approach of minimizing a classical one-class loss on the learned final layer representations, e.g., DeepSVDD (Ruff et al., 2018) suffers from the fundamental drawback of representation collapse. In this work, we propose Deep Robust One-Class Classification (DROCC) that is both applicable to most standard domains without requiring any side-information and robust to representation collapse. DROCC is based on the assumption that the points from the class of interest lie on a well-sampled, locally linear low dimensional manifold. Empirical evaluation demonstrates that DROCC is highly effective in two different one-class problem settings and on a range of real-world datasets across different domains: tabular data, images (CIFAR and ImageNet), audio, and time-series, offering up to 20% increase in accuracy over the state-of-the-art in anomaly detection. Code is available at https://github.com/microsoft/EdgeML.

==> figures/ablation_cifar_0_lambda.dat <==
0.20 79.81 0.92
0.40 80.58 0.65
0.60 80.84 0.64
0.80 80.91 0.53
1.00 81.33 1.58
1.20 78.55 0.92
1.40 78.61 1.66

==> figures/ablation_cifar_0_rad.dat <==
20  73.68333333 3.343207043
16  76.93   2.359597423
12  78.81   1.604961059
8   81.38   1.231097072
4   78.39666667 1.509646758
2   77.18333333 0.2557994006
1   70.06   1.964891855

==> figures/ablation_cifar_4_lambda.dat <==
0.20 63.03 2.76
0.40 62.52 2.63
0.60 67.47 0.66
0.80 69.36 1.67
1.00 72.40 0.97
1.20 70.57 1.81
1.40 69.72 0.98

==> figures/ablation_cifar_4_rad.dat <==
40  49.59666667 1.462098948
32  56.56333333 2.062821692
24  69.21333333 1.744744489
16  72.28666667 1.053960784
8   69.945  1.451077186
4   67.42666667 1.299397296

==> figures/ablation_cifar_9_lambda.dat <==
0.2 77.93 1.97
0.4 78.16 2.08
0.6 75.33 2.89
0.8 79.39 1.29
1 81.26 1.37
1.2 76.66 2.09
1.4 79.99 2.80

==> figures/ablation_cifar_9_rad.dat <==
40 71.67 1.413647764
32 70.07666667 0.6071518207
24 75.32333333 0.2400694344
16 77.34666667 1.228508581
8 76.82666667 0.6132971004
4 77.47666667 0.7099530501

==> figures/fpr_data.txt <==
0	75.95	59.52	63.57	24.04
1	80.95	70	73.33	35.45
2	73	64.5	55	63.75
3	83	79.5	66.5	73

==> figures/fpr_data_appendix.txt <==
0	82.5	77.37	63	75.87
1	85.62	82	71.5	79.62
2	73.75	67.87	53	69
3	78.37	76	61	74.62
